Bounding sets of sequential quantum correlations and device-independent randomness certification

An important problem in quantum information theory is that of bounding sets of correlations that arise from making local measurements on entangled states of arbitrary dimension. Currently, the best-known method to tackle this problem is the NPA hierarchy; an infinite sequence of semidefinite programs that provides increasingly tighter outer approximations to the desired set of correlations. In this work we consider a more general scenario in which one performs sequences of local measurements on an entangled state of arbitrary dimension. We show that a simple adaptation of the original NPA hierarchy provides an analogous hierarchy for this scenario, with comparable resource requirements and convergence properties. We then use the method to tackle some problems in device-independent quantum information. First, we show how one can robustly certify over 2.3 bits of device-independent local randomness from a two-quibt state using a sequence of measurements, going beyond the theoretical maximum of two bits that can be achieved with non-sequential measurements. Finally, we show tight upper bounds to two previously defined tasks in sequential Bell test scenarios.

==> CHSH_tradeoff_level1AB_sparse2.dat <==
0.000000000000000000e+00 2.828427153913827929e+00
5.656854249492380970e-02 2.828144286467152657e+00
1.131370849898476194e-01 2.827295334047580599e+00
1.697056274847714152e-01 2.825879283201625292e+00
2.262741699796952388e-01 2.823894423270976617e+00
2.828427124746190624e-01 2.821338333046137237e+00
3.394112549695428305e-01 2.818207902842095436e+00
3.959797974644666541e-01 2.814499283612637015e+00
4.525483399593904776e-01 2.810207867392923387e+00
5.091168824543141902e-01 2.805328259636806543e+00
5.656854249492381248e-01 2.799854250446355941e+00
6.222539674441618374e-01 2.793778758438294929e+00
6.788225099390856609e-01 2.787093800850981573e+00
7.353910524340094845e-01 2.779790427722301782e+00
7.919595949289333081e-01 2.771858660681539632e+00
8.485281374238570207e-01 2.763287413914805590e+00
9.050966799187809553e-01 2.754064415755241413e+00
9.616652224137047789e-01 2.744176105823778578e+00
1.018233764908628380e+00 2.733607382435124578e+00
1.074802307403552426e+00 2.722342018520141238e+00
1.131370849898476250e+00 2.710361724913459724e+00
1.187939392393399851e+00 2.697646488389679575e+00
1.244507934888323675e+00 2.684174225637734335e+00
1.301076477383247498e+00 2.669920573106205008e+00
1.357645019878171322e+00 2.654858605908202218e+00
1.414213562373095145e+00 2.638958498579777601e+00
1.470782104868018969e+00 2.622187146793895973e+00
1.527350647362942793e+00 2.604507743430029887e+00
1.583919189857866616e+00 2.585879174108872913e+00
1.640487732352790218e+00 2.566255398125653286e+00
1.697056274847714041e+00 2.545584438580128506e+00
1.753624817342637865e+00 2.523808119738789379e+00
1.810193359837561911e+00 2.500859870811682484e+00
1.866761902332485734e+00 2.476663574711128302e+00
1.923330444827409558e+00 2.451132085642766967e+00
1.979898987322333159e+00 2.424164239970955315e+00
2.036467529817256761e+00 2.395641231714753960e+00
2.093036072312180806e+00 2.365423310275120539e+00
2.149604614807104852e+00 2.333343600996104605e+00
2.206173157302028454e+00 2.299199553093002280e+00
2.262741699796952499e+00 2.262741758624100541e+00
2.319310242291876101e+00 2.223657885599461981e+00
2.375878784786799702e+00 2.181546666865278983e+00
2.432447327281723748e+00 2.135878342449716971e+00
2.489015869776647349e+00 2.085927808718420984e+00
2.545584412271571395e+00 2.030655148435284385e+00
2.602152954766494997e+00 1.968469978288465816e+00
2.658721497261418598e+00 1.896707285986130032e+00
2.715290039756342644e+00 1.810193395672698324e+00
2.771858582251266245e+00 1.695638583613431116e+00
2.828427124746190291e+00 1.414934963895120745e+00


==> pguess_chsh.dat <==
0.000000000000000000e+00 9.993462479558712364e-01
2.999999999999999737e-04 9.508877542187947896e-01
5.999999999999999474e-04 9.310497747239333544e-01
8.999999999999999754e-04 9.160274467747674398e-01
1.199999999999999895e-03 9.034973790626575907e-01
1.499999999999999814e-03 8.925600211416375718e-01
1.799999999999999951e-03 8.827537271808074681e-01
2.099999999999999870e-03 8.738043731708429185e-01
2.399999999999999790e-03 8.655333697096810885e-01
2.699999999999999709e-03 8.578166321675787520e-01
2.999999999999999629e-03 8.505635913878363263e-01
3.299999999999999548e-03 8.437066388356082580e-01
3.599999999999999901e-03 8.371924306486930867e-01
3.899999999999999821e-03 8.309788597841405444e-01
4.199999999999999740e-03 8.250318435720473964e-01
4.499999999999999660e-03 8.193231496233935873e-01
4.799999999999999580e-03 8.138293851719100580e-01
5.099999999999999499e-03 8.085305168975546186e-01
5.399999999999999419e-03 8.034095672593234427e-01
5.699999999999999338e-03 7.984518775338637075e-01
5.999999999999999258e-03 7.936446612490923869e-01
6.299999999999999177e-03 7.889768291046237447e-01
6.599999999999999097e-03 7.844383892036332906e-01
6.899999999999999016e-03 7.800206331575033625e-01
7.199999999999999803e-03 7.757157237965970342e-01
7.499999999999999722e-03 7.715166548833840565e-01
7.799999999999999642e-03 7.674171793619937176e-01
8.099999999999999561e-03 7.634114943672200004e-01
8.399999999999999481e-03 7.594944346332058727e-01
8.699999999999999400e-03 7.556612880782831443e-01
8.999999999999999320e-03 7.519077116601970978e-01
9.299999999999999239e-03 7.482297514236468938e-01
9.599999999999999159e-03 7.446237544986369361e-01
9.899999999999999079e-03 7.410863537111891386e-01
1.019999999999999900e-02 7.376144163448339341e-01
1.049999999999999892e-02 7.342051062238417192e-01
1.079999999999999884e-02 7.308557098669594687e-01
1.109999999999999876e-02 7.275637134767021230e-01
1.139999999999999868e-02 7.243268354247364149e-01
1.169999999999999860e-02 7.211428631948426649e-01
1.199999999999999852e-02 7.180097692128935005e-01
1.229999999999999843e-02 7.149256441599061151e-01
1.259999999999999835e-02 7.118886832996053071e-01
1.289999999999999827e-02 7.088972278953733497e-01
1.319999999999999819e-02 7.059496572382948365e-01
1.349999999999999811e-02 7.030444821276988776e-01
1.379999999999999803e-02 7.001802398425357454e-01
1.409999999999999795e-02 6.973557186619744330e-01
1.439999999999999961e-02 6.945692651593133871e-01
1.469999999999999953e-02 6.918202285624777126e-01
1.499999999999999944e-02 6.891072096044592588e-01
1.529999999999999936e-02 6.864291197165184322e-01
1.559999999999999928e-02 6.837849308451936503e-01
1.589999999999999747e-02 6.811736559000076685e-01
1.619999999999999912e-02 6.785943587731591009e-01
1.649999999999999731e-02 6.760461440373971564e-01
1.679999999999999896e-02 6.735281603969809350e-01
1.709999999999999715e-02 6.710395889538309788e-01
1.739999999999999880e-02 6.685796506292764896e-01
1.769999999999999699e-02 6.661475978196256253e-01
1.799999999999999864e-02 6.637427188817213164e-01
1.829999999999999682e-02 6.613643247091949284e-01
1.859999999999999848e-02 6.590117588507653501e-01
1.889999999999999666e-02 6.566843908028681120e-01
1.919999999999999832e-02 6.543816149501102686e-01
1.949999999999999997e-02 6.521028481834945101e-01
1.979999999999999816e-02 6.498475312924012481e-01
2.009999999999999981e-02 6.476151259246771819e-01
2.039999999999999800e-02 6.454051123683066660e-01
2.069999999999999965e-02 6.432169921390525902e-01
2.099999999999999784e-02 6.410502826912971575e-01
2.129999999999999949e-02 6.389045191131790258e-01
2.159999999999999767e-02 6.367792541212573543e-01
2.189999999999999933e-02 6.346740546780788028e-01
2.219999999999999751e-02 6.325885028832991530e-01
2.249999999999999917e-02 6.305221929934692326e-01
2.279999999999999735e-02 6.284747347303407672e-01
2.309999999999999901e-02 6.264457520223116749e-01
2.339999999999999719e-02 6.244351662271239167e-01
2.369999999999999885e-02 6.224420544128074217e-01
2.399999999999999703e-02 6.204663555258322916e-01
2.429999999999999868e-02 6.185077404958824188e-01
2.459999999999999687e-02 6.165658872999577600e-01
2.489999999999999852e-02 6.146404803019034357e-01
2.519999999999999671e-02 6.127312217802411975e-01
2.549999999999999836e-02 6.108378186555912803e-01
2.579999999999999655e-02 6.089599786893336031e-01
2.609999999999999820e-02 6.070974360105754197e-01
2.639999999999999639e-02 6.052499148119305783e-01
2.669999999999999804e-02 6.034171553518952180e-01
2.699999999999999623e-02 6.015989047193658346e-01
2.729999999999999788e-02 5.997949174336634215e-01
2.759999999999999606e-02 5.980049503509214937e-01
2.789999999999999772e-02 5.962287742185636841e-01
2.819999999999999590e-02 5.944661596664242431e-01
2.849999999999999756e-02 5.927168841979018055e-01
2.879999999999999921e-02 5.909807368443711351e-01
2.909999999999999740e-02 5.892575060117029029e-01
2.939999999999999905e-02 5.875469862471909277e-01
2.969999999999999724e-02 5.858489784090801233e-01
2.999999999999999889e-02 5.841632892350427930e-01
3.282686624906092088e-02 5.688505698802062138e-01
3.568929149603081163e-02 5.543021305577193747e-01
3.858818173893760473e-02 5.404304019927803626e-01
4.152447804860989744e-02 5.271627762124850847e-01
4.449915840267756884e-02 5.144387487867714270e-01
4.751323964103656983e-02 5.022066137067284775e-01
5.056777955256738788e-02 4.904220599442715711e-01
5.366387910381895110e-02 4.790469259583719497e-01
5.680268482140701791e-02 4.680316305925480425e-01
5.998539134103272885e-02 4.571421205538029886e-01
6.321324413729831337e-02 4.463083305425983860e-01
6.648754244993224094e-02 4.355284818336376262e-01
6.980964242362983074e-02 4.248006546579689013e-01
7.318096048049912983e-02 4.141233732720172589e-01
7.660297694610126995e-02 4.034947498471582183e-01
8.007723995232016168e-02 3.929130848432333400e-01
8.360536964281403693e-02 3.823766900274626068e-01
8.718906270964452143e-02 3.718839152040516183e-01
9.083009729288202272e-02 3.614331355441969262e-01
9.453033827860166105e-02 3.510227522704505998e-01
9.829174303478957486e-02 3.406511924740234232e-01
1.021163676293216083e-01 3.303169115278896673e-01
1.060063735794701534e-01 3.200183909900292112e-01
1.099640351884062228e-01 3.097541445079575184e-01
1.139917475310513184e-01 2.995227168547472951e-01
1.180920351594837159e-01 2.893226861104193359e-01
1.222675616071356719e-01 2.791526668477398720e-01
1.265211397813826577e-01 2.690113135895269569e-01
1.308557433460731667e-01 2.588973258853952686e-01
1.352745192093585958e-01 2.488094488669546911e-01
1.397808012481721318e-01 2.387464830886731615e-01
1.443781254192889330e-01 2.287072904099381743e-01
1.490702464285425799e-01 2.186908015916790293e-01
1.538611561550659868e-01 2.086960262478787798e-01
1.587551040570679139e-01 1.987220642545449723e-01
1.637566198205183399e-01 1.887681214117415962e-01
1.688705385532368319e-01 1.788335244327743656e-01
1.741020288755802115e-01 1.689177415996842013e-01
1.794566243167800834e-01 1.590204106917704197e-01
1.849402584950112505e-01 1.491413630961859749e-01
1.905593046419252479e-01 1.392806617641302591e-01
1.963206201318019317e-01 1.294386487101579775e-01
2.022315967955418958e-01 1.196159836908971680e-01
2.083002179454318259e-01 1.098137287645396393e-01
2.145351232142713449e-01 1.000334284252093198e-01
2.209456825301627514e-01 9.027720350582565945e-02
2.275420808164941577e-01 8.054788572704593697e-02
2.343354153389655969e-01 7.084921298373424159e-02
2.413378080356782529e-01 6.118589197392804158e-02
2.485625356857463497e-01 5.156418456816942719e-02
2.560241814276539296e-01 4.199197210606182146e-02
2.637388119723343971e-01 3.247939381650195856e-02
2.717241859239157842e-01 2.303958155701776520e-02
2.800000000000000266e-01 1.368957575108941532e-02
2.885881817389375215e-01 4.451764223728714789e-03
2.975132396410365976e-01 -7.996086969090016321e-09
3.068026848214069346e-01 -1.015206186626691988e-08


==> pguess_morebits_7pi_32.dat <==
0.000000000000000000e+00 2.327706397436521968e+00
2.999999999999999737e-04 1.885324352974278028e+00
5.999999999999999474e-04 1.741282566473745907e+00
8.999999999999999754e-04 1.641953922701133495e+00
1.199999999999999895e-03 1.565173586234455128e+00
1.499999999999999814e-03 1.502306492638230351e+00
1.799999999999999951e-03 1.448999923771659093e+00
2.099999999999999870e-03 1.402618125886355038e+00
2.399999999999999790e-03 1.361710299971832017e+00
2.699999999999999709e-03 1.324979282516910217e+00
2.999999999999999629e-03 1.291707843828330038e+00
3.299999999999999548e-03 1.261306691864315876e+00
3.599999999999999901e-03 1.233638700244449771e+00
3.899999999999999821e-03 1.208323630702180074e+00
4.199999999999999740e-03 1.185006379240491459e+00
4.499999999999999660e-03 1.163407660326057025e+00
4.799999999999999580e-03 1.143300533453885715e+00
5.099999999999999499e-03 1.124498963278960373e+00
5.399999999999999419e-03 1.106847384337246387e+00
5.699999999999999338e-03 1.090197766605467189e+00
5.999999999999999258e-03 1.074480442323575202e+00
6.299999999999999177e-03 1.059592964564727291e+00
6.599999999999999097e-03 1.045458557175920733e+00
6.899999999999999016e-03 1.031992930247569884e+00
7.199999999999999803e-03 1.019142282726684723e+00
7.499999999999999722e-03 1.006855658678832866e+00
7.799999999999999642e-03 9.950992320972879002e-01
8.099999999999999561e-03 9.837969830501036572e-01
8.399999999999999481e-03 9.729386179291920067e-01
8.699999999999999400e-03 9.624761114500639536e-01
8.999999999999999320e-03 9.524123660528404089e-01
9.299999999999999239e-03 9.427145612754740389e-01
9.599999999999999159e-03 9.333287941696029044e-01
9.899999999999999079e-03 9.242549273599868220e-01
1.019999999999999900e-02 9.154777178774357038e-01
1.049999999999999892e-02 9.069624844103161276e-01
1.079999999999999884e-02 8.987131803576796640e-01
1.109999999999999876e-02 8.907071882075056068e-01
1.139999999999999868e-02 8.829298397001325016e-01
1.169999999999999860e-02 8.753692121518317215e-01
1.199999999999999852e-02 8.680123311870115987e-01
1.229999999999999843e-02 8.608478514413462346e-01
1.259999999999999835e-02 8.538659263643699759e-01
1.289999999999999827e-02 8.470553399977157616e-01
1.319999999999999819e-02 8.403940628512875932e-01
1.349999999999999811e-02 8.339019058790612116e-01
1.379999999999999803e-02 8.275569695184167296e-01
1.409999999999999795e-02 8.213519635668750096e-01
1.439999999999999961e-02 8.152802480718737144e-01
1.469999999999999953e-02 8.093352585775024366e-01
1.499999999999999944e-02 8.035117331360192017e-01
1.529999999999999936e-02 7.978043009085016291e-01
1.559999999999999928e-02 7.922077428446352432e-01
1.589999999999999747e-02 7.867173040736190615e-01
1.619999999999999912e-02 7.813286082364325758e-01
1.649999999999999731e-02 7.760374848253684954e-01
1.679999999999999896e-02 7.708401933194802824e-01
1.709999999999999715e-02 7.657330233665227137e-01
1.739999999999999880e-02 7.607125034173077838e-01
1.769999999999999699e-02 7.557753007559527836e-01
1.799999999999999864e-02 7.509184811658633496e-01
1.829999999999999682e-02 7.461392194579687942e-01
1.859999999999999848e-02 7.414347007951055391e-01
1.889999999999999666e-02 7.368026385063792816e-01
1.919999999999999832e-02 7.322406429766803448e-01
1.949999999999999997e-02 7.277464708634212576e-01
1.979999999999999816e-02 7.233179068932069633e-01
2.009999999999999981e-02 7.189527464599871909e-01
2.039999999999999800e-02 7.146493534418626448e-01
2.069999999999999965e-02 7.104060754159926550e-01
2.099999999999999784e-02 7.062208811644455908e-01
2.129999999999999949e-02 7.020924197897462360e-01
2.159999999999999767e-02 6.980193812424629884e-01
2.189999999999999933e-02 6.940037339015552309e-01
2.219999999999999751e-02 6.900444936873935120e-01
2.249999999999999917e-02 6.861430377737426367e-01
2.279999999999999735e-02 6.822979452248267851e-01
2.309999999999999901e-02 6.785074422598803556e-01
2.339999999999999719e-02 6.747699252929549862e-01
2.369999999999999885e-02 6.710838333959850965e-01
2.399999999999999703e-02 6.674472102445272448e-01
2.429999999999999868e-02 6.638593376096624255e-01
2.459999999999999687e-02 6.603188910943225132e-01
2.489999999999999852e-02 6.568246900880697625e-01
2.519999999999999671e-02 6.533754114604082286e-01
2.549999999999999836e-02 6.499699632555169249e-01
2.579999999999999655e-02 6.466070183015573125e-01
2.609999999999999820e-02 6.432820736690236796e-01
2.639999999999999639e-02 6.399890862741235420e-01
2.669999999999999804e-02 6.367252048040071832e-01
2.699999999999999623e-02 6.334897892968525124e-01
2.729999999999999788e-02 6.302824017113070054e-01
2.759999999999999606e-02 6.271030263269830041e-01
2.789999999999999772e-02 6.239497370010352872e-01
2.819999999999999590e-02 6.208224830440800535e-01
2.849999999999999756e-02 6.177214815957317029e-01
2.879999999999999921e-02 6.146460813003298274e-01
2.909999999999999740e-02 6.115957455328274728e-01
2.939999999999999905e-02 6.085700341384969736e-01
2.969999999999999724e-02 6.055685281329492575e-01
2.999999999999999889e-02 6.025908033556296450e-01
3.282686624906092088e-02 5.756282873948277423e-01
3.568929149603081163e-02 5.501445247825134111e-01
3.858818173893760473e-02 5.259573132682109353e-01
4.152447804860989744e-02 5.029115140060975708e-01
4.449915840267756884e-02 4.808882582207218981e-01
4.751323964103656983e-02 4.597714778802292623e-01
5.056777955256738788e-02 4.394512715533287484e-01
5.366387910381895110e-02 4.198206881623005593e-01
5.680268482140701791e-02 4.007849543130951875e-01
5.998539134103272885e-02 3.822823220356621476e-01
6.321324413729831337e-02 3.642527438452212718e-01
6.648754244993224094e-02 3.466554726778358075e-01
6.980964242362983074e-02 3.294519337347988075e-01
7.318096048049912983e-02 3.126181589906403269e-01
7.660297694610126995e-02 2.961217916136191231e-01
8.007723995232016168e-02 2.799455520234876427e-01
8.360536964281403693e-02 2.640591915833006564e-01
8.718906270964452143e-02 2.484539846852882317e-01
9.083009729288202272e-02 2.331092324298301710e-01
9.453033827860166105e-02 2.180094339629018163e-01
9.829174303478957486e-02 2.031403627804951872e-01
1.021163676293216083e-01 1.884880212992878501e-01
1.060063735794701534e-01 1.740447657613531651e-01
1.099640351884062228e-01 1.598014142012511296e-01
1.139917475310513184e-01 1.457456887355866038e-01
1.180920351594837159e-01 1.318732213414992027e-01
1.222675616071356719e-01 1.181778453667091111e-01
1.265211397813826577e-01 1.046562441437793728e-01
1.308557433460731667e-01 9.130979483929557716e-02
1.352745192093585958e-01 7.815670542229706530e-02
1.397808012481721318e-01 6.519438755574365196e-02
1.443781254192889330e-01 5.242860307603736114e-02
1.490702464285425799e-01 3.991319413067834221e-02
1.538611561550659868e-01 2.771878142812272960e-02
1.587551040570679139e-01 1.591168682955867650e-02
1.637566198205183399e-01 4.526297855488030548e-03
1.688705385532368319e-01 -1.700790354436876352e-08
1.741020288755802115e-01 -6.111253290277532267e-09
1.794566243167800834e-01 -9.527268677733473004e-08
1.849402584950112505e-01 -2.440735640752915268e-08
1.905593046419252479e-01 -1.781710252385715734e-08
1.963206201318019317e-01 -4.306822544933160381e-08
2.022315967955418958e-01 -4.688693780679355985e-08
2.083002179454318259e-01 -3.519062861297867357e-08
2.145351232142713449e-01 -2.722622464316657300e-08
2.209456825301627514e-01 -1.852684824527748344e-08
2.275420808164941577e-01 -1.191354536089615226e-08
2.343354153389655969e-01 -7.036709107935986839e-09
2.413378080356782529e-01 -4.753744934091219599e-09
2.485625356857463497e-01 -4.128199669596149178e-09
2.560241814276539296e-01 -3.762922236301976285e-09
2.637388119723343971e-01 -2.689282654900411901e-07
2.717241859239157842e-01 -1.833021588361104838e-07
2.800000000000000266e-01 -1.432439351227557316e-07
2.885881817389375215e-01 -1.427675164548505148e-07
2.975132396410365976e-01 -1.439904083840149915e-07
3.068026848214069346e-01 -1.404165319050581969e-07


==> tradeoff_level2_NPA.dat <==
0.000000000000000000e+00 2.828427125048867730e+00
2.828427124746190485e-02 2.828427130640151610e+00
5.656854249492380970e-02 2.828427126702749206e+00
8.485281374238570762e-02 2.828427124898004408e+00
1.131370849898476194e-01 2.828427124833222450e+00
1.414213562373095312e-01 2.828427124815084959e+00
1.697056274847714152e-01 2.828427124793994274e+00
1.979898987322333270e-01 2.828427124774636425e+00
2.262741699796952388e-01 2.828427124763591038e+00
2.545584412271570951e-01 2.828427124775235946e+00
2.828427124746190624e-01 2.828427124754111066e+00
3.111269837220809187e-01 2.828427124785506397e+00
3.394112549695428305e-01 2.828427124817203708e+00
3.676955262170047423e-01 2.828427143899446605e+00
3.959797974644666541e-01 2.828427129864676370e+00
4.242640687119285103e-01 2.828427137671027936e+00
4.525483399593904776e-01 2.828427136555210275e+00
4.808326112068523894e-01 2.828427126529454938e+00
5.091168824543141902e-01 2.828427125102686901e+00
5.374011537017762130e-01 2.828427124912884061e+00
5.656854249492381248e-01 2.828427124864691056e+00
5.939696961966999256e-01 2.828427124927357372e+00
6.222539674441618374e-01 2.828427125211226301e+00
6.505382386916237492e-01 2.828427127317240775e+00
6.788225099390856609e-01 2.828427157139598691e+00
7.071067811865475727e-01 2.828427131176950660e+00
7.353910524340094845e-01 2.828427128511417088e+00
7.636753236814713963e-01 2.828427127051759804e+00
7.919595949289333081e-01 2.828427135119754077e+00
8.202438661763951089e-01 2.828427151841402587e+00
8.485281374238570207e-01 2.828427124819395733e+00
8.768124086713189325e-01 2.828427138995643908e+00
9.050966799187809553e-01 2.828427128133272017e+00
9.333809511662428671e-01 2.828427125187287672e+00
9.616652224137047789e-01 2.828427128875754981e+00
9.899494936611665796e-01 2.828427125025091193e+00
1.018233764908628380e+00 2.828427124814945959e+00
1.046518036156090403e+00 2.828427124839490325e+00
1.074802307403552426e+00 2.828427124854552499e+00
1.103086578651014227e+00 2.828427145340106197e+00
1.131370849898476250e+00 2.828427124996368391e+00
1.159655121145938050e+00 2.828427124949306037e+00
1.187939392393399851e+00 2.828427125397481312e+00
1.216223663640861874e+00 2.828427137257235380e+00
1.244507934888323675e+00 2.828427125491749017e+00
1.272792206135785698e+00 2.828427124983036389e+00
1.301076477383247498e+00 2.828427124949740801e+00
1.329360748630709299e+00 2.828427145408559440e+00
1.357645019878171322e+00 2.828427128229592746e+00
1.385929291125633123e+00 2.828427147010827092e+00
1.414213562373095145e+00 2.828427133301728791e+00
1.442497833620557168e+00 2.828312806548691327e+00
1.470782104868018969e+00 2.827965073092997272e+00
1.499066376115480992e+00 2.827376262635840298e+00
1.527350647362942793e+00 2.826538959842518572e+00
1.555634918610404815e+00 2.825445003493053608e+00
1.583919189857866616e+00 2.824086422088625259e+00
1.612203461105328417e+00 2.822454524441810442e+00
1.640487732352790218e+00 2.820540976463469018e+00
1.668772003600252241e+00 2.818336653248073365e+00
1.697056274847714041e+00 2.815832675520034911e+00
1.725340546095176064e+00 2.813019840258913717e+00
1.753624817342637865e+00 2.809888775600210664e+00
1.781909088590099888e+00 2.806430012599756996e+00
1.810193359837561911e+00 2.802633974801753247e+00
1.838477631085023711e+00 2.798491026399788417e+00
1.866761902332485734e+00 2.793991461320945557e+00
1.895046173579947535e+00 2.789125536133366445e+00
1.923330444827409558e+00 2.783883464874359781e+00
1.951614716074871136e+00 2.778255427176109293e+00
1.979898987322333159e+00 2.772231542089977019e+00
2.008183258569795182e+00 2.765801832921438219e+00
2.036467529817256761e+00 2.758956177432502432e+00
2.064751801064718784e+00 2.751684254837740262e+00
2.093036072312180806e+00 2.743975287524340612e+00
2.121320343559642829e+00 2.735818277350754446e+00
2.149604614807104852e+00 2.727201201581011425e+00
2.177888886054566431e+00 2.718111562845246354e+00
2.206173157302028454e+00 2.708535523005717760e+00
2.234457428549490476e+00 2.698457845098655383e+00
2.262741699796952499e+00 2.687861430420255715e+00
2.291025971044414078e+00 2.676726896215923190e+00
2.319310242291876101e+00 2.665031931117205932e+00
2.347594513539337679e+00 2.652750569044203033e+00
2.375878784786799702e+00 2.639852319955019233e+00
2.404163056034261725e+00 2.626301111067396832e+00
2.432447327281723748e+00 2.612052874550873760e+00
2.460731598529185327e+00 2.597055200455867130e+00
2.489015869776647349e+00 2.581243029156053304e+00
2.517300141024109372e+00 2.564534747983931773e+00
2.545584412271571395e+00 2.546827942406529655e+00
2.573868683519033418e+00 2.527989203773788329e+00
2.602152954766494997e+00 2.507842681955443798e+00
2.630437226013957019e+00 2.486148206821295226e+00
2.658721497261418598e+00 2.462566063732065658e+00
2.687005768508880621e+00 2.436591607922467428e+00
2.715290039756342644e+00 2.407424047809723522e+00
2.743574311003804667e+00 2.373666352614080211e+00
2.771858582251266245e+00 2.332489043058333156e+00
2.800142853498728268e+00 2.276294656165497976e+00
2.828427124746190291e+00 2.121910537016829412e+00

